Four-dimensional differential equations for the leading divergences of dimensionally-regulated loop integrals

We invent an automated method for computing the divergent part of Feynman integrals in dimensional regularization. Our method exploits simplifications from four-dimensional integration-by-parts identities. Leveraging algorithms from the literature, we show how to find simple differential equations for the divergent part of Feynman integrals. We illustrate the method by an application to heavy quark effective theory at three loops.

==> demo/AllVectors.txt <==
{{7} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2], k1*d[k3]*sp[k1, k3]}, {8} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {9} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k3]*sp[k1, k3]}, {12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 8} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {7, 9} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k3]*sp[k1, k3]}, {7, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {8, 9} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {8, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 11} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {9, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3]}, {7, 8, 9} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {7, 8, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {7, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 11} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 9, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {7, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3]}, {8, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 9, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 11, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 9, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {7, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 11, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {8, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 8, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {8, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}}

==> demo/MapRules_c.txt <==
{j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n3, n1, n2, n6, n4, n5, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n1, n3, n2, n4, n6, n5, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n4, n5, n3, n1, n2, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n4, n6, n5, n1, n3, n2, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n3, n1, n2, n6, n4, n5, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, 0, n2, 0, 0, n5, n9, n10, n7, n12, n8, n11]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3*(-j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6*(-j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4)], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, 0, n2, 0, 0, n5, n8, n10, n12, n7, n9, n11]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1*(-j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4*(-j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6)], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n1, n3, n2, n4, n6, n5, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?NonPositive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n1, n3, n2, n4, n6, n5, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n4, n5, n3, n1, n2, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, 0, n5, 0, 0, n2, n9, n10, n7, n12, n8, n11]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6*(-j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3*(-j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1)], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, 0, n5, 0, 0, n2, n8, n10, n12, n7, n9, n11]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4*(-j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1*(-j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3)], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n4, n6, n5, n1, n3, n2, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n4, n6, n5, n1, n3, n2, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n2, n1, n3, n5, n4, n6, n11, n8, n10, n9, n7, n12]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n5, n6, n4, n2, n3, n1, n11, n9, n10, n8, n12, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n3, n1, n2, n6, n4, n5, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n4, n5, n3, n1, n2, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, n2, 0, 0, n5, 0, n8, n7, n12, n10, n11, n9]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1*(j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] - j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4*(j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] - j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6)], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, 0, n5, 0, 0, n2, 0, n9, n12, n7, n10, n11, n8]/((-j[HQET, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n6*(j[HQET, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0] - j[HQET, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n4*(-j[HQET, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0] + j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n3*(j[HQET, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0] - j[HQET, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0] + delta*j[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0])^n1)], j[HQET, (n1_)?NonPositive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n2, n1, n3, n5, n4, n6, n11, n8, n10, n9, n7, n12]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n5, n6, n4, n2, n3, n1, n11, n9, n10, n8, n12, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n1, n3, n2, n4, n6, n5, n7, n10, n9, n8, n12, n11]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n4, n5, n3, n1, n2, n12, n10, n8, n9, n7, n11]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?NonPositive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?NonPositive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?NonPositive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?NonPositive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?NonPositive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?NonPositive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?NonPositive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?Positive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]], j[HQET, (n1_)?Positive, (n2_)?Positive, (n3_)?NonPositive, (n4_)?NonPositive, (n5_)?Positive, (n6_)?Positive, (n7_)?Positive, (n8_)?Positive, (n9_)?Positive, (n10_)?Positive, (n11_)?NonPositive, (n12_)?NonPositive] /; True :> Expand[j[HQET, n6, n5, n4, n3, n2, n1, n12, n9, n8, n10, n11, n7]]}

==> demo/zeroSectors_c.txt <==
{js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 0, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 0, 0, 1, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 0, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 1, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 1, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 0], js[HQET, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 0, 1, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 0, 1, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 0, 1, 0, 1], js[HQET, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 1, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 0, 1, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 0, 1, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 1, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0], js[HQET, 1, 0, 0, 0, 0, 0, 1, 0, 1, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 0, 0, 1, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 0, 1, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 0, 1, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 1, 0, 1, 0, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 0, 1, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 1, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 0, 1, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 0, 1, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 1, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 0, 0, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 0, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 0, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 1, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 1, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 1, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 1, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 0, 0, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 0, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 0, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 1], js[HQET, 0, 1, 0, 0, 1, 1, 1, 0, 1, 0, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 0, 1, 1, 0, 1], js[HQET, 1, 0, 0, 0, 0, 1, 1, 1, 0, 1, 0, 1], js[HQET, 1, 0, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0], js[HQET, 1, 0, 0, 0, 1, 1, 1, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 0, 1, 0, 1, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 0, 1, 1, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 0, 1, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 1, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 0, 1, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 0, 1, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 0, 1, 0, 1], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 1, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 1, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 1, 0, 1, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 1, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 1, 0, 0, 0, 0, 1], js[HQET, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 1, 0, 1, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 0, 1, 1, 1, 0, 0], js[HQET, 1, 1, 0, 0, 1, 1, 1, 0, 0, 1, 0, 1]}

==> output/3lHQET_4D_DE.txt <==
{{(-2*(1 + x^2))/((-1 + x)*x*(1 + x)), 0, 0, 0, 0, 4/((-1 + x)*(1 + x)), 0, 0, 0, (2*(1 + x^2))/(3*(-1 + x)*x*(1 + x)), 0, -1/(3*(-1 + x)*(1 + x)), 0}, {(-2*(-1 + x)*(1 + x))/x^2, 0, -2/((-1 + x)*(1 + x)), 0, 0, 0, 0, 0, (1 + x^2)/((-1 + x)*x*(1 + x)), (4*(-1 + x)*(1 + x))/(3*x^2), 0, 0, 0}, {0, 2/((-1 + x)*(1 + x)), (-2*(1 + x^2))/((-1 + x)*x*(1 + x)), 0, 0, 0, 0, 0, 2/((-1 + x)*(1 + x)), 0, 0, 0, 0}, {0, 0, 0, (-2*(1 + x^2))/((-1 + x)*x*(1 + x)), 0, 0, 0, 0, 0, 0, 0, -x^2/(3*(-1 + x)^3*(1 + x)^3), (x*(1 + x^2))/(6*(-1 + x)^3*(1 + x)^3)}, {0, 0, 0, (-2*(-1 + x)*(1 + x))/x^2, 0, 0, 0, 0, 0, -2/(3*(-1 + x)*(1 + x)), (1 + x^2)/(3*(-1 + x)*x*(1 + x)), 0, 0}, {0, 0, 0, 0, 0, 0, 1/(2*(-1 + x)*(1 + x)), 1/(2*(-1 + x)*(1 + x)), -(1 + x^2)/(2*(-1 + x)*x*(1 + x)), -2/(3*(-1 + x)*(1 + x)), -(1 + x^2)/(3*(-1 + x)*x*(1 + x)), -(1 + x^2)/(12*(-1 + x)*x*(1 + x)), 1/(2*(-1 + x)*(1 + x))}, {0, 0, 0, 0, 0, (-4*(-1 + x)*(1 + x))/x^2, 0, (2*(1 + x^2))/((-1 + x)*x*(1 + x)), -4/((-1 + x)*(1 + x)), 0, 0, ((-1 + x)*(1 + x))/(3*x^2), 0}, {0, 0, 0, 0, 0, (2*(-1 + x)*(1 + x))/x^2, (1 + x^2)/((-1 + x)*x*(1 + x)), (1 + x^2)/((-1 + x)*x*(1 + x)), -((1 + x^2)^2/((-1 + x)*x^2*(1 + x))), 0, (2*(-1 + x)*(1 + x))/(3*x^2), -((-1 + x)*(1 + x))/(6*x^2), 0}, {0, 0, 0, 0, 0, 0, 2/((-1 + x)*(1 + x)), 4/((-1 + x)*(1 + x)), (-3*(1 + x^2))/((-1 + x)*x*(1 + x)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(1 + x^2))/((-1 + x)*x*(1 + x)), 0, 1/((-1 + x)*(1 + x)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 2/((-1 + x)*(1 + x)), -((1 + x^2)/((-1 + x)*x*(1 + x))), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((1 + x^2)/((-1 + x)*x*(1 + x))), 2/((-1 + x)*(1 + x))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}

==> output/3lHQET_4D_MI.txt <==
{-G[2, 2, 0, 0, 1, 1, 0, 1, 1, 0, 0, 1]/2 + G[2, 2, 0, 0, 1, 1, 1, 0, 1, 0, 0, 1]/2 - G[2, 2, 0, 0, 1, 1, 1, 1, 1, 0, -1, 1]/2, G[1, 1, -1, 0, 1, 2, 1, 1, 1, 0, 0, 1], G[1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1], -G[3, 1, 0, 0, 2, 2, 0, 1, 1, 0, -1, 1]/2, G[3, 1, -1, 0, 1, 2, 0, 1, 1, 0, 0, 1], -G[1, 0, 0, 0, 2, 3, 1, 0, 1, 1, 0, 0]/2 + G[1, 0, 0, 0, 3, 2, 1, 1, 0, 0, 0, 1]/2 - G[1, 0, 0, 0, 3, 2, 1, 1, 1, 0, -1, 1]/2, G[1, 0, -1, 0, 2, 2, 1, 1, 1, 0, 0, 1], G[1, -1, 0, 0, 3, 1, 1, 1, 1, 0, 0, 1], G[1, 0, 0, 0, 2, 1, 1, 1, 1, 0, 0, 1], G2[2, 0, 1, 1, 1, 0, 1], G2[1, 0, 2, 1, 1, 0, 1], G1[1, 1, 1], G1[0, 2, 1]}

==> output/3lHQET_4D_UT.txt <==
{((-1 + x)*(1 + x)*G[1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1])/x, 
 -(((-1 + x)*(1 + x)*G[1, 0, 0, 0, 2, 1, 1, 1, 1, 0, 0, 1])/x) - 
  ((-1 + x)*(1 + x)*G[1, 1, -1, 0, 1, 2, 1, 1, 1, 0, 0, 1])/x + 
  ((-1 + x)*(1 + x)*(1 + x^2)*G[1, 1, 0, 0, 1, 1, 1, 1, 1, 0, 0, 1])/(2*x^2), 
 -4*G[1, -1, 0, 0, 3, 1, 1, 1, 1, 0, 0, 1] - 
  2*G[1, 0, -1, 0, 2, 2, 1, 1, 1, 0, 0, 1] + 
  (2*(1 + x^2)*G[1, 0, 0, 0, 2, 1, 1, 1, 1, 0, 0, 1])/x - 
  ((-1 + x)^2*(1 + x)^2*G[2, 2, 0, 0, 1, 1, 0, 1, 1, 0, 0, 1])/x^2 + 
  ((-1 + x)^2*(1 + x)^2*G[2, 2, 0, 0, 1, 1, 1, 0, 1, 0, 0, 1])/x^2 - 
  ((-1 + x)^2*(1 + x)^2*G[2, 2, 0, 0, 1, 1, 1, 1, 1, 0, -1, 1])/x^2 - 
  (4*(-1 + x)^2*(1 + x)^2*G2[2, 0, 1, 1, 1, 0, 1])/(3*x^2), 
 (-4*(-1 + x)*(1 + x)*G[1, 0, 0, 0, 2, 3, 1, 0, 1, 1, 0, 0])/x + 
  (4*(-1 + x)*(1 + x)*G[1, 0, 0, 0, 3, 2, 1, 1, 0, 0, 0, 1])/x - 
  (4*(-1 + x)*(1 + x)*G[1, 0, 0, 0, 3, 2, 1, 1, 1, 0, -1, 1])/x - 
  (2*(-1 + x)*(1 + x)*G1[1, 1, 1])/x - 
  (8*(-1 + x)*(1 + x)*G2[1, 0, 2, 1, 1, 0, 1])/(3*x) - 
  (4*(-1 + x)*(1 + x)*(-1 + 3*x^2)*G2[2, 0, 1, 1, 1, 0, 1])/(3*x^2), 
 (8*(-1 + x)^2*(1 + x)^2*G2[2, 0, 1, 1, 1, 0, 1])/(3*x^2), 
 4*G[1, -1, 0, 0, 3, 1, 1, 1, 1, 0, 0, 1] + 
  4*G[1, 0, -1, 0, 2, 2, 1, 1, 1, 0, 0, 1] - 
  (4*(1 + x^2)*G[1, 0, 0, 0, 2, 1, 1, 1, 1, 0, 0, 1])/x - 
  (4*(1 + x^2)*G[1, 0, 0, 0, 2, 3, 1, 0, 1, 1, 0, 0])/x + 
  (4*(1 + x^2)*G[1, 0, 0, 0, 3, 2, 1, 1, 0, 0, 0, 1])/x - 
  (4*(1 + x^2)*G[1, 0, 0, 0, 3, 2, 1, 1, 1, 0, -1, 1])/x - 
  (2*(-1 + 7*x^2)*G1[1, 1, 1])/(3*x) - (8*(1 + x^2)*G2[1, 0, 2, 1, 1, 0, 1])/
   (3*x) - (16*G2[2, 0, 1, 1, 1, 0, 1])/3, (8*(-1 + x)*(1 + x)*G1[1, 1, 1])/
  (3*x), (-16*G1[0, 2, 1])/3}


==> output/AllVectors.txt <==
{{7} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2], k1*d[k3]*sp[k1, k3]}, {8} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {9} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k3]*sp[k1, k3]}, {12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 8} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {7, 9} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k2*d[k3]*sp[k2, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k2*d[k3]*sp[k1, k3], k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k2, k3], k1*d[k3]*sp[k1, k3]}, {7, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k1], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {8, 9} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {8, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 11} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {9, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3]}, {7, 8, 9} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 11} -> {v2*d[k3]*sp[k3, v2], v2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k3, v2], v1*d[k3]*sp[k3, v1], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3], v2*d[k3]*sp[k2, k3], k2*d[k3]*sp[k3, v1], k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3], v2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k3, v1], k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k2*d[k3]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], k2*d[k3]*sp[k1, k3], k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2], k1*d[k3]*sp[k1, k3]}, {7, 8, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {7, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 11} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 9, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {7, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v2], v2*d[k2]*sp[k2, v1], v1*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, v1], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3], v2*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, v1], k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2], v2*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, v1], k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k3], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k2]*sp[k1, k2], k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3], k1*d[k2]*sp[k1, k2]}, {7, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k3*d[k3], k2*d[k2], k1*d[k1], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k1], k1*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], k2*d[k1]*sp[k1, k1], k1*d[k2]*sp[k2, k2], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3]}, {8, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 9, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {8, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {9, 11, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v2], v2*d[k1]*sp[k1, v1], v1*d[k1]*sp[k1, v2], v1*d[k1]*sp[k1, v1], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3], v2*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, v1], k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2], v2*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, v1], k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], k3*d[k1]*sp[k1, k3], k3*d[k1]*sp[k1, k2], k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k2], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 9, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 11, 12} -> {v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k3*d[k3], k1*d[k1] + k2*d[k2], v1*d[k3]*sp[k3, k3], v2*d[k3]*sp[k3, k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + k1*d[k1]*sp[k2, v2], v1*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v1], v2*d[k3]*sp[k1, k3] - k1*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v1] - k1*d[k2]*sp[k2, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + k2*d[k2]*sp[k1, v2] - k1*d[k2]*sp[k2, v2], k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3], k1*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3], -(k2*d[k3]*sp[k1, k3]) + k1*d[k3]*sp[k2, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] + k1*d[k2]*sp[k2, k2]}, {7, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 9, 11, 12} -> {v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2], k2*d[k2] + k3*d[k3], k1*d[k1], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2], v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1], v2*d[k1]*sp[k1, k1], v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3], -(k3*d[k2]*sp[k2, k2]) - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], k3*d[k1]*sp[k1, k1], -(k3*d[k2]*sp[k1, k2]) + k2*d[k2]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], k2*d[k1]*sp[k1, k1], k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2], k1*d[k1] + k3*d[k3], k2*d[k2], v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1], v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2], v1*d[k2]*sp[k2, k2], v2*d[k2]*sp[k2, k2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k3]*sp[k2, k3] - k2*d[k3]*sp[k3, v2], v1*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v1], v2*d[k2]*sp[k1, k2] - k1*d[k2]*sp[k2, v2], v1*d[k1]*sp[k1, k1] + v1*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k3]*sp[k1, k3] + k3*d[k3]*sp[k1, v2] - k1*d[k3]*sp[k3, v2], k3*d[k2]*sp[k2, k2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] + k1*d[k1]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k2]*sp[k1, k2]) + k1*d[k2]*sp[k2, k3], -(k3*d[k1]*sp[k1, k1]) - 2*k3*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k3, k3], k1*d[k2]*sp[k2, k2], -(k2*d[k1]*sp[k1, k1]) - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k3]*sp[k2, k3]}, {8, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {8, 9, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {8, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {7, 8, 9, 10, 11} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k3]*sp[k2, v1] - k3*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k3]*sp[k2, v2] + k3*d[k1]*sp[k1, v1]*sp[k2, v2], -(v2*d[k1]*sp[k1, v1]*sp[k2, k2]) + v1*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, v1] - k2*d[k1]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, v1]*sp[k2, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k1]*sp[k1, k2]*sp[k1, v1]) + v1*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, v1] + k2*d[k2]*sp[k1, v2]*sp[k2, v1] + k3*d[k3]*sp[k1, v2]*sp[k2, v1] - v1*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, v1]*sp[k2, v2] - k3*d[k3]*sp[k1, v1]*sp[k2, v2], -(v1*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v1]*sp[k2, k2] + v1*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v1] + k2*d[k1]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k2]) + k3*d[k1]*sp[k1, v2]*sp[k2, k2] + v2*d[k1]*sp[k1, k2]*sp[k2, k3] - k2*d[k1]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k2]*sp[k2, v2] + k2*d[k1]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v1]*sp[k2, k3] + k3*d[k3]*sp[k1, v1]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k3]*sp[k1, k3]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]*sp[k1, k3]) + k3*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k3] + k2*d[k2]*sp[k1, v2]*sp[k2, k3] + k3*d[k3]*sp[k1, v2]*sp[k2, k3] - k3*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k3*d[k3]*sp[k1, k3]*sp[k2, v2], -(v1*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v1] + v1*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v1]*sp[k2, k2] + k3*d[k3]*sp[k1, v1]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k2, v1] - k3*d[k3]*sp[k1, k2]*sp[k2, v1], -(v2*d[k1]*sp[k1, k2]^2) + k2*d[k1]*sp[k1, k2]*sp[k1, v2] + v2*d[k1]*sp[k1, k1]*sp[k2, k2] + k2*d[k2]*sp[k1, v2]*sp[k2, k2] + k3*d[k3]*sp[k1, v2]*sp[k2, k2] - k2*d[k1]*sp[k1, k1]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k2, v2] - k3*d[k3]*sp[k1, k2]*sp[k2, v2]}, {7, 8, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k3]) + v1*d[k2]*sp[k1, v2]*sp[k2, k3] + v2*d[k2]*sp[k1, k3]*sp[k2, v1] - k3*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k3]*sp[k2, v2] + k3*d[k2]*sp[k1, v1]*sp[k2, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v2*d[k2]*sp[k1, v1]*sp[k2, k2]) + v1*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, v1] - k2*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, v1]*sp[k2, v2], -(v2*d[k2]*sp[k1, k2]*sp[k1, v1]) + v1*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, v1] - k1*d[k2]*sp[k1, v2]*sp[k2, v1] - v1*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, v1]*sp[k2, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v1]*sp[k2, k2] + v1*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v1] + k2*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + k3*d[k2]*sp[k1, v2]*sp[k2, k2] + v2*d[k2]*sp[k1, k2]*sp[k2, k3] - k2*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k2]*sp[k2, v2] + k2*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v1]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k3]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]*sp[k1, k3]) + k3*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k3] - k1*d[k2]*sp[k1, v2]*sp[k2, k3] - k3*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k3]*sp[k2, v2], -(v1*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v1] + v1*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v1]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v1] + k1*d[k2]*sp[k1, k2]*sp[k2, v1], -(v2*d[k2]*sp[k1, k2]^2) + k2*d[k2]*sp[k1, k2]*sp[k1, v2] + v2*d[k2]*sp[k1, k1]*sp[k2, k2] - k1*d[k2]*sp[k1, v2]*sp[k2, k2] - k2*d[k2]*sp[k1, k1]*sp[k2, v2] + k1*d[k2]*sp[k1, k2]*sp[k2, v2]}, {7, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(v2*d[k1]*sp[k1, v1]*sp[k3, k3]) + v1*d[k1]*sp[k1, v2]*sp[k3, k3] + v2*d[k1]*sp[k1, k3]*sp[k3, v1] - k3*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k3]*sp[k3, v2] + k3*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(v2*d[k1]*sp[k1, v1]*sp[k2, k3]) + v1*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, v1] - k2*d[k1]*sp[k1, v2]*sp[k3, v1] - v1*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, v1]*sp[k3, v2], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(v2*d[k2]*sp[k1, k3]*sp[k2, v1]) + v1*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, v1] - k1*d[k2]*sp[k2, v2]*sp[k3, v1] - v1*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, v1]*sp[k3, v2], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3], -(v1*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v1]*sp[k2, k3] + v1*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v1]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v1] + k2*d[k1]*sp[k1, k3]*sp[k3, v1], -(v2*d[k1]*sp[k1, k3]*sp[k2, k3]) + k3*d[k1]*sp[k1, v2]*sp[k2, k3] + v2*d[k1]*sp[k1, k2]*sp[k3, k3] - k2*d[k1]*sp[k1, v2]*sp[k3, k3] - k3*d[k1]*sp[k1, k2]*sp[k3, v2] + k2*d[k1]*sp[k1, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v1] + v1*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v1]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k3]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k3]) + k3*d[k2]*sp[k1, k3]*sp[k2, v2] + v2*d[k2]*sp[k1, k2]*sp[k3, k3] - k1*d[k2]*sp[k2, v2]*sp[k3, k3] - k3*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k3]*sp[k3, v2], -(v1*d[k2]*sp[k1, k3]*sp[k2, k2]) + v1*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v1] - k1*d[k2]*sp[k2, k3]*sp[k2, v1] - k2*d[k2]*sp[k1, k2]*sp[k3, v1] + k1*d[k2]*sp[k2, k2]*sp[k3, v1], -(v2*d[k2]*sp[k1, k3]*sp[k2, k2]) + v2*d[k2]*sp[k1, k2]*sp[k2, k3] + k2*d[k2]*sp[k1, k3]*sp[k2, v2] - k1*d[k2]*sp[k2, k3]*sp[k2, v2] - k2*d[k2]*sp[k1, k2]*sp[k3, v2] + k1*d[k2]*sp[k2, k2]*sp[k3, v2]}, {8, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}, {7, 8, 9, 10, 11, 12} -> {v2*d[k1]*sp[k1, v1] - v1*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, v1] - v1*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, v1] - v1*d[k3]*sp[k3, v2], k1*d[k1] + k2*d[k2] + k3*d[k3], v1*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v1] + v1*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v1] + k2*d[k2]*sp[k3, v1], v2*d[k1]*sp[k1, k3] - k3*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k3] - k3*d[k2]*sp[k2, v2] + v2*d[k3]*sp[k3, k3] + k1*d[k1]*sp[k3, v2] + k2*d[k2]*sp[k3, v2], v1*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v1] + v1*d[k2]*sp[k2, k2] + v1*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v1] + k3*d[k3]*sp[k2, v1] - k2*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k2] - k2*d[k1]*sp[k1, v2] + v2*d[k2]*sp[k2, k2] + v2*d[k3]*sp[k2, k3] + k1*d[k1]*sp[k2, v2] + k3*d[k3]*sp[k2, v2] - k2*d[k3]*sp[k3, v2], v1*d[k1]*sp[k1, k1] + v1*d[k2]*sp[k1, k2] + v1*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v1] + k3*d[k3]*sp[k1, v1] - k1*d[k2]*sp[k2, v1] - k1*d[k3]*sp[k3, v1], v2*d[k1]*sp[k1, k1] + v2*d[k2]*sp[k1, k2] + v2*d[k3]*sp[k1, k3] + k2*d[k2]*sp[k1, v2] + k3*d[k3]*sp[k1, v2] - k1*d[k2]*sp[k2, v2] - k1*d[k3]*sp[k3, v2], -(k3*d[k1]*sp[k1, k2]) + k2*d[k1]*sp[k1, k3] - k3*d[k2]*sp[k2, k2] - k1*d[k1]*sp[k2, k3] - 2*k3*d[k3]*sp[k2, k3] + k2*d[k3]*sp[k3, k3], -(k3*d[k1]*sp[k1, k1]) - k3*d[k2]*sp[k1, k2] - k2*d[k2]*sp[k1, k3] - 2*k3*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k3] + k1*d[k3]*sp[k3, k3], -(k2*d[k1]*sp[k1, k1]) - 2*k2*d[k2]*sp[k1, k2] - k3*d[k3]*sp[k1, k2] - k2*d[k3]*sp[k1, k3] + k1*d[k2]*sp[k2, k2] + k1*d[k3]*sp[k2, k3]}}

==> output/readme.txt <==
Family definitions:

G means the 3-loop HQET integrals with the propagators

{delta - 2 k1 v1, delta - 2 k2 v1, delta - 2 k3 v1, delta - 
 2 k1 v2, delta - 2 k2 v2, delta - 
 2 k3 v2, -k1^2, -(k1 - k2)^2, -(k2 - k3)^2, -(k1 - 
   k3)^2, -k2^2, -k3^2}


G2 means the 2-loop HQET integrals with the propagators

{delta - 2 k2 v1, delta - 2 k3 v1, delta - 2 k2 v2, 
 delta - 2 k3 v2, -(k2 - k3)^2, -k2^2, -k3^2}

G1 means the 1-loop HQET integrals with the propagators

{-2 k1 v1 + delta, -2 k1 v2 + delta, -k1^2}

